Approximate Inference for Constructing Astronomical Catalogs from Images

We present a new, fully generative model for constructing astronomical catalogs from optical telescope image sets. Each pixel intensity is treated as a random variable with parameters that depend on the latent properties of stars and galaxies. These latent properties are themselves modeled as random. We compare two procedures for posterior inference. One procedure is based on Markov chain Monte Carlo (MCMC) while the other is based on variational inference (VI). The MCMC procedure excels at quantifying uncertainty, while the VI procedure is 1000 times faster. On a supercomputer, the VI procedure efficiently uses 665,000 CPU cores to construct an astronomical catalog from 50 terabytes of images in 14.6 minutes, demonstrating the scaling characteristics necessary to construct catalogs for upcoming astronomical surveys.

==> comments_to_the_editor.txt <==
----------------------------------
This manuscript describes the first serious attempt to use statistical inference to construct an astronomical catalog for an entire modern imaging survey. Our results show substantial improvement over current standard practice.

The manuscript is self-contained: everything a statistician starting to work on astronomical cataloging needs to know is included.

The manuscript is highly relevant to statisticians using approximate inference for other applications, too. First, we provide a rare comparison of MCMC and variational inference for a real-world problem. Second, we show how to apply approximate inference to extremely large datasets---larger than any reported to date by at least one order of magnitude.

We would appreciate any efforts to expedite reviewing because the first author is applying for academic jobs soon. A timely decision about this submission could substantially improve his job prospects.

David Blei (david.blei@columbia.edu) and Barbara Engelhardt (bee@princeton.edu) are both highly qualified to serve as reviewers.

Thank you for considering our submission.


==> figures/strong_scaling_GB.txt <==
nodes opt_srcs1 opt_srcs2 wait_done1 wait_done2 load_wait1 load_wait2 load_imba1 load_imba2 other opt_srcs wait_done load_wait
2048 427.3807251816 160.1735530344 212.2678769104 196.8356541446 350.430003813 330.8129584932 10.5194518977 10.8643178405 90.1354586846 587.554278216 409.103531055 681.2429623062
4096 212.867043896 79.7594226354 215.5270820283 167.9315623117 187.837486501 174.1463847097 5.2237923435 5.4085525952 127.0786729793 292.6264665314 383.45864434 361.9838712106
8192 106.4409006118 39.6365068527 229.6694782956 195.0904017936 117.1977297341 106.5607434891 2.6016120416 2.6905960198 78.9060311617 146.0774074645 424.7598800891 223.7584732232


==> figures/weak_scaling_GB.txt <==
nodes opt_srcs1 opt_srcs2 wait_done1 wait_done2 load_wait1 load_wait2 load_imba1 load_imba2 other opt_srcs wait_done load_wait
1 139.1116094159 58.0011570741 42.9670902056 57.7364685737 76.2456462799 68.1516727439 1.8319887529 1.945706432 19.5886605218 197.11276649 100.7035587794 144.3973190238
2 140.8620063017 57.6521094159 54.0098321886 64.5181335867 79.1086425417 70.0679164528 2.1179053998 2.6096723813 20.5287817314 198.5141157176 118.5279657754 149.1765589945
4 132.9304965363 50.444571991 46.2326956884 45.8592303057 86.0850626407 75.7930724544 2.4535445127 2.8604622077 21.2698636631 183.3750685273 92.0919259941 161.8781350951
8 115.0294725309 50.9886359614 61.4796087419 58.7109720747 94.4692574468 81.976176656 2.5901126607 2.9351317686 23.079632159 166.0181084922 120.1905808166 176.4454341029
16 112.7656942472 50.5033208541 69.98206888 69.1932459321 97.6927172704 85.4682513946 2.617172146 2.7723682693 24.2911610062 163.2690151013 139.1753148121 183.1609686651
32 115.4198610743 50.4860502415 92.7556442223 78.8538025006 97.3670793347 85.875179791 2.6494181137 3.0616273207 24.2903374012 165.9059113158 171.6094467229 183.2422591257
64 115.3513019476 50.1174795855 160.9176997822 121.452046726 98.6842391086 88.4027457818 2.7573954797 3.0398754953 25.6822160933 165.4687815332 282.3697465082 187.0869848904
128 114.9492421995 49.350170125 198.3931701159 139.4108203302 99.1508617246 89.1478440958 2.7442232772 2.9865246111 33.1301435207 164.2994123245 337.8039904461 188.2987058204
256 114.8370567601 50.3451259569 181.2672241449 146.1102260348 97.7597643416 87.5008663936 2.7700364688 2.9665847007 36.5731151987 165.182182717 327.3774501797 185.2606307352
512 114.6320265631 49.8719973132 226.4751311194 167.7717764691 98.4366161386 88.0729188066 2.7284948792 2.9695891475 26.5024495634 164.5040238763 394.2469075885 186.5095349451
1024 115.6094906314 48.9480886825 250.7917753716 166.9823992815 107.6089110528 89.3156698964 2.7203316299 2.9727284166 30.2526050374 164.5575793139 417.774174653 196.9245809492
2048 115.750813598 47.851765647 250.2104920799 158.0789406853 120.1531387069 90.5937923822 2.7363823109 2.9496971946 35.6459773952 163.602579245 408.2894327652 210.7469310891
4096 111.5583229734 44.1189489853 219.5862945465 165.6473232028 145.3609956169 102.3973068595 2.7025861943 2.8430271116 47.9881945098 155.6772719587 385.2336177494 247.7583024763
8192 106.4409006118 39.6365068527 229.6694782956 195.0904017936 117.1977297341 106.5607434891 2.6016120416 2.6905960198 78.9060311617 146.0774074645 424.7598800891 223.7584732232

